FPGA Implementation of An Event-driven Saliency-based Selective Attention Model

Artificial vision systems of autonomous agents face very difficult challenges, as their vision sensors are required to transmit vast amounts of information to the processing stages, and to process it in real-time. One first approach to reduce data transmission is to use event-based vision sensors, whose pixels produce events only when there are changes in the input. However, even for event-based vision, transmission and processing of visual data can be quite onerous. Currently, these challenges are solved by using high-speed communication links and powerful machine vision processing hardware. But if resources are limited, instead of processing all the sensory information in parallel, an effective strategy is to divide the visual field into several small sub-regions, choose the region of highest saliency, process it, and shift serially the focus of attention to regions of decreasing saliency. This strategy, commonly used also by the visual system of many animals, is typically referred to as ``selective attention''. Here we present a digital architecture implementing a saliency-based selective visual attention model for processing asynchronous event-based sensory information received from a DVS. For ease of prototyping, we use a standard digital design flow and map the architecture on an FPGA. We describe the architecture block diagram highlighting the efficient use of the available hardware resources demonstrated through experimental results exploiting a hardware setup where the FPGA interfaced with the DVS camera.

==> biblio/bibtool_biblioncs_resourcefile.txt <==
sort={on}
sort.format={%2.2#n(author)%2n(author)%4d(year)#%1n(author)%4d(year)#%n(editor)%4d(year)#%s(key)}
preserve.key.case={on}
print.align.key={0}
print.indent={0}
key.base={lower}
key.number.separator={}
fmt.name.name={_}
fmt.et.al={_etal}
ignored.word={on}  
rewrite.rule={"^\"\([^#]*\)\"$" "{\1}"}
rewrite.rule={ pages # "\([0-9]+\) *- *\([0-9]+\)" = "\1--\2" }
rewrite.rule={ "^\([0-9]+\)$" = "\{\1\}" }
rewrite.rule={ timestamp # } 
rewrite.rule={ owner # }    
sort.order {* author # key # title # booktitle # chapter # journal # howpublished # year  # month # volume # number # pages # publisher # editor # organization # school # address # series # text # keywords #issn # doi # url # note} 
key.format={ 
{
%2.2#n(author)%2n(author)%2d(year)
# %1n(author)%2d(year)
# %n(editor)%2d(year)
}
#
{%1n(key)}
#
{%3T(title)}
}
#
%s($default.key)


==> biblio/ncsbibtool.readme.txt <==
NCS bibtool user guide (Linux)
==============================

ncsbib.sh script
----------------

The ncsbib.sh script is intended to be used to keep the format of the
biblioncs.bib file tidy using bibtool.
To do this, it uses the bibtool resource file
bibtool_biblioncs_resourcefile.txt

Important: bibtool won't modify the author names, so please make sure they
follow the general convention of "X. Lastname and Y.-Z. Other Last Name". In
particular, make sure all the names follow the same convention, otherwise
bibtool will get confused in guessing the lastnames. Also make sure the entry
is in plain ASCII (use LaTeX commands for non ASCII ch{\'a}r{\"}act{\`e}rs).

Usage example:
    1. open biblioncs.bib
    2. copy the bibtex entry from google scholar
    3. past it at the end of the list in biblio.bib
    [ or use JabRef (http://jabref.sourceforge.net/) for steps 1-3 ]
    4. do:
        $ ncsbib.sh
    5. *important* review the biblioncs_new.bib file by using a diff tool and
       checking for sorting, keys and so on e.g.:
        $ vimdiff biblioncs.bib biblioncs_new.bib
    6. finalize biblioncs_new.bib and copy it over biblioncs.bib
    7. repeat 4-6 until no diff found and all bibtex keys look OK
    8. git add, commit and push

How bibtool is used by the ncsbib.sh script
-------------------------------------------

The "bibtool" command is used to (re)organize the bibliography file.
bibtool can reformat and sort the bibliography file entries, and
(re)generate keys.

Syntax:
$ bibtool -r bibtool_biblioncs_resourcefile.txt biblioncs.bib > biblioncs_new.bib

The bibtool_biblioncs_resourcefile.txt file contains preferences for the NCS
group biblio file format.


NCS bibtool programmer's guide
==============================

Here is an example resource file with a brief explanation of the rules used. To
understand in detail the syntax, read the bibtool manual.

Example
-------

    preserve.key.case={on}
    sort={on}
    sort.format={%N(author)#%N(editor)#%N(publisher)#%4d(year)}
    sort.order {* author # title # journal # howpublished # chapter # publisher # editor # year # month # number # volume # pages # note # address # series # organization #key # text}
    key.base={lower}
    key.number.separator={}
    fmt.name.name={_}
    fmt.et.al={_etal}
    ignored.word={on}
    rewrite.rule={"^\"\([^#]*\)\"$" "{\1}"}
    rewrite.rule={ pages # "\([0-9]+\) *- *\([0-9]+\)" = "\1--\2" }
    rewrite.rule={ "^\([0-9]+\)$" = "\{\1\}" }
    rewrite.rule={ timestamp # } 
    rewrite.rule={ owner # }     
    key.format={ 
    {
    %2.2#n(author)%2n(author)%2d(year)
    # %1n(author)%2d(year)
    # %n(editor)%2d(year)
    }
    #
    {%1n(key)}
    #
    {%3T(title)}
    }
    #
    %s($default.key)

Rules description
-----------------

The "sort" rules deal with sorting and ordering of entries

The "key" and "fmt" rules deal with the key generation basic
formatting rules.

The ignored.word rule adds "on" to the list of ignored words, for the
"title" key generation

The rewrite rules do the following:
replace all "(" and ")" with "{" and "}"
replace all "-" with "--" in the bibtex pages fields
remove all "timestamp" and "owner" fields

The key format rule is used to generate keys. The "#" indicate
alternatives:
the first alternative is for author-keys;
the second is for records with no authors/editors and an explicit
"key" field;
the third is for records with no authors/editors or key fields, and
uses the title field to generate the key;
the last alternative should use the bibtool default


Notes
=====

To get rid of the "References" title when including a bibtex bibliography, use
the command:
    \renewcommand\bibsection{}
before \begin{thebibliography} or \bibliography{...}


